Design Mining Interacting Wind Turbines

An initial study of surrogate-assisted evolutionary algorithms used to design vertical-axis wind turbines wherein candidate prototypes are evaluated under fan generated wind conditions after being physically instantiated by a 3D printer has recently been presented. Unlike other approaches, such as computational fluid dynamics simulations, no mathematical formulations were used and no model assumptions were made. This paper extends that work by exploring alternative surrogate modelling and evolutionary techniques. The accuracy of various modelling algorithms used to estimate the fitness of evaluated individuals from the initial experiments is compared. The effect of temporally windowing surrogate model training samples is explored. A surrogate-assisted approach based on an enhanced local search is introduced; and alternative coevolution collaboration schemes are examined.

==> coevo-evals.dat <==
a,b,c,d,e,f,g
40,1523,,,,2101,1523
60,2017,,,,2250,2086
80,2088,,,,2312,2193
100,2125,,,,2343,2250
120,2158,2158,2158,2158,2343,2373
140,2172,2296,2335,2430
160,2209,2429,2444,2692

